Observation of the $\Lambda_b^0\rightarrow \chi_{c1}(3872)pK^-$ decay

Using proton-proton collision data, collected with the LHCb detector and corresponding to 1.0, 2.0 and 1.9fb$^{-1}$ of integrated luminosity at the centre-of-mass energies of 7, 8, and 13 TeV, respectively, the decay $\Lambda_b^0\to \chi_{c1}(3872)pK^-$ with $\chi_{c1}\to J/\psi\pi^+\pi^-$ is observed for the first time. The significance of the observed signal is in excess of seven standard deviations. It is found that $(58\pm15)\%$ of the decays proceed via the two-body intermediate state $\chi_{c1}(3872)\Lambda(1520)$. The~branching fraction with respect to that of the $\Lambda_b\rightarrow\psi(2S)p K^{-}$ decay mode, where the $\psi(2S)$~meson is reconstructed in the $J/\psi \pi^+\pi^-$ final state, is measured to be: \begin{equation*} \frac{\Lambda_b^0\to\chi_{c1}(3872)pK^-}{\Lambda_b\to\psi(2S)p K^-} \times \frac{\mathcal{B}(\chi_{c1} \to J/\psi \pi^+\pi^-)}{\mathcal{B}(\psi(2S)\to J/\psi \pi^+\pi^-)} = \left(5.4 \pm 1.1 \pm 0.2\right)\times 10^{-2}\,, \end{equation*} where the first uncertainty is statistical and the second is systematic.

==> README.txt <==
file contains supplemetary material for the publication
LHCb-PAPER-2019-023. The files are:

Supplementary.pdf   : An overview of the extra figures
*.pdf, *.png, *.eps : The figures in variuous formats


==> meta.txt <==
Observation of the $\Lambda_b^0\to \chi_{c1}(3872)pK^-$ decay




Using proton-proton collision data, 
collected with the LHCb detector and corresponding to 
1.0, 2.0 and 1.9fb$^{-1}$ of integrated luminosity at  
the~centre-of-mass energies of 7, 8, and 13 TeV,
respectively,
the decay
$\Lambda_b^0\to \chi_{c1}(3872)pK^-$

with $\chi_{c1}\to J/\psi\pi^+\pi^-$ is observed  for the first time. 
The significance of the observed signal is in excess of seven standard deviations. 
It is found that $(58\pm15)\%$ of the~decays proceed via 
the~two-body intermediate state
 $\chi_{c11}(3872)\Lambda(1520)$.
The~branching fraction with respect to that of 
the
$\Lambda_b\to\psi(2S)p K^{-}$
decay mode, 
where the $\psi(2S)$~meson is reconstructed 
in the $J/\psi \pi^+\pi^-$ final state,
is measured to be:
\begin{equation*}
\frac{\Lambda_b^0\to \chi_{c1}(3872)pK^-}
     {\Lambda_b\to\psi(2S)p K^{-}}
     \times
\frac{ \mathcal{B}( \chi_{c1} \to J/psi \pi^+\pi^-)}
     { \mathcal{B}( \psi(2S) \to J/psi \pi^+\pi^-)}
= \left(5.4 \pm 1.1 \pm 0.2\right)\times 10^{-2}\,,
\end{equation*} 
where the first uncertainty is statistical and the second is systematic.

